Rotation and H$\alpha$ emission in a young SMC cluster: a spectroscopic view of NGC 330

We present an analysis of high-resolution optical spectra recorded for 30 stars of the split extended main-sequence turnoff (eMSTO) of the young ($\sim$ 40 Myr) Small Magellanic Cloud (SMC) globular cluster NGC 330. Spectra were obtained with the M2FS and MIKE spectrographs located on the Magellan-Clay 6.5m telescope. These spectra revealed the presence of Be stars, occupying primarily the cool side of the split main sequence (MS). Rotational velocity ($v\sin{i}$) measurements for most of the targets are consistent with the presence of two populations of stars in the cluster: one made up of rapidly rotating Be stars ($<v\sin{i}> \approx 200$ $\rm km\,s^{-1}$), and {the other} consisting of warmer stars with slower rotation ($<\!v\sin{i}\!>\approx50$ $\rm km\,s^{-1}$). Core emission in the H$\delta$ photospheric lines was observed for most of the H$\alpha$ emitters. The shell parameter computed for the targets in our sample indicate that most of the observed stars should have inclinations below 75$^{\circ}$. These results confirm the detection of Be stars obtained through photometry, but also reveal the presence of narrow H$\alpha$ and H$\delta$ features for some targets that cannot be detected with low-resolution spectroscopy or photometry. Asymmetry variability of H$\alpha$ line profiles on the timescales of a few years is also observed, and could provide information on the geometry of the decretion disks. Observations revealed the presence of nebular H$\alpha$ emission, strong enough in faint targets to compromise the extraction of spectra and to impact narrow band photometry used to assess the presence of H$\alpha$ emission.

==> figure-set.txt <==
fa1_1.eps & Targets 2 to 18
fa1_2.eps & Targets 33 to 73
fa1_3.eps & Targets 2 to 18
fa1_4.eps & Targets 2 to 18
fa1_5.eps & Targets 2 to 18

